Model enumeration in propositional circumscription via unsatisfiable core analysis

Many practical problems are characterized by a preference relation over admissible solutions, where preferred solutions are minimal in some sense. For example, a preferred diagnosis usually comprises a minimal set of reasons that is sufficient to cause the observed anomaly. Alternatively, a minimal correction subset comprises a minimal set of reasons whose deletion is sufficient to eliminate the observed anomaly. Circumscription formalizes such preference relations by associating propositional theories with minimal models. The resulting enumeration problem is addressed here by means of a new algorithm taking advantage of unsatisfiable core analysis. Empirical evidence of the efficiency of the algorithm is given by comparing the performance of the resulting solver, CIRCUMSCRIPTINO, with HCLASP, CAMUS MCS, LBX and MCSLS on the enumeration of minimal models for problems originating from practical applications. This paper is under consideration for acceptance in TPLP.

==> mcs-sol.csv <==
Sum - Velocity	Data					
Testcase	aspino	camus_mcs	hclasp	lbx	mcsls-cld	mcsls-els
('/SAT11/mus/marques-silva/abstraction-refinement-intel/edn_5371_4.cnf_0.21000000.unsat.cnf',)	7.45	4.81	0.57	1.74	3.3	2.41
('/SAT11/mus/marques-silva/atpg/ssa2670-131.cnf',)	1611.61	343.4	184.56	222.79	368.27	180
('/SAT11/mus/marques-silva/atpg/ssa2670-134.cnf',)	1627.47	1006.81	360.13	314.61	471.06	226.18
('/SAT11/mus/marques-silva/atpg/ssa2670-136.cnf',)	1658.41	1411.36	470.92	266.84	463.61	274.81
('/SAT11/mus/marques-silva/atpg/ssa2670-139.cnf',)	1431.29	1132.52	398.12	161.01	444.38	405.03
('/SAT11/mus/marques-silva/atpg/ssa2670-140.cnf',)	1210.3	802.01	405.89	160.66	396.23	433.19
('/SAT11/mus/marques-silva/atpg/ssa2670-141.cnf',)	1413	861.59	415.59	123.84	485.57	523.33
('/SAT11/mus/marques-silva/bmc-default/barrel2.cnf',)	13700	13700	13700	13700	13700	13700
('/SAT11/mus/marques-silva/bmc-default/barrel3.cnf',)	1558.54	2937.93	1.13	760.71	1014.29	932.85
('/SAT11/mus/marques-silva/bmc-default/barrel4.cnf',)	178.28	235.59	2.2	183.35	192.16	220.62
('/SAT11/mus/marques-silva/bmc-default/longmult0.cnf',)	9000	9000	9000	9000	9000	9000
('/SAT11/mus/marques-silva/bmc-default/longmult2.cnf',)	1284.62	96.64	149.74	176.55	306.03	213.46
('/SAT11/mus/marques-silva/bmc-default/queueinvar10.cnf',)	252.54	423.2	1.69	85.12	116.09	139.84
('/SAT11/mus/marques-silva/bmc-default/queueinvar12.cnf',)	116.78	349.1	4.78	76.54	77.44	94.66
('/SAT11/mus/marques-silva/bmc-default/queueinvar14.cnf',)	80.14	236.06	4.27	50.32	53.59	72.69
('/SAT11/mus/marques-silva/bmc-default/queueinvar16.cnf',)	189.87	320.44	5.82	90.13	82.01	98.09
('/SAT11/mus/marques-silva/bmc-default/queueinvar18.cnf',)	39.25	112.57	0.01	23.12	23.8	33.89
('/SAT11/mus/marques-silva/bmc-default/queueinvar2.cnf',)	50900	50900	2313.64	5090	4627.27	5090
('/SAT11/mus/marques-silva/bmc-default/queueinvar20.cnf',)	27.95	76.43	2.72	19.37	18.32	24.69
('/SAT11/mus/marques-silva/bmc-default/queueinvar4.cnf',)	1966.67	3218.18	38.02	747.89	863.41	1062
('/SAT11/mus/marques-silva/bmc-default/queueinvar6.cnf',)	843.17	1174.23	2.2	262.19	393.02	412.5
('/SAT11/mus/marques-silva/bmc-default/queueinvar8.cnf',)	729.43	1074.78	3.24	245.85	289.51	355.64
('/SAT11/mus/marques-silva/design-debugging/ac97_ctrl-debug.dimacs.cnf',)	17.5	11.23	4.43	8.43	23.08	23.33
('/SAT11/mus/marques-silva/design-debugging/c1_DD_s3_f1_e2_v1-bug-fourvec-gate-0.dimacs.seq.filtered.cnf',)	8.26	36.72	0.57	1.58	5.24	5.24
('/SAT11/mus/marques-silva/design-debugging/c1_DD_s3_f1_e2_v1-bug-onevec-gate-0.dimacs.seq.filtered.cnf',)	5.04	4.96	1.55	4.2	10.53	10.71
('/SAT11/mus/marques-silva/design-debugging/divider-problem.dimacs_10.filtered.cnf',)	0.24	0.17	0.1	0.2	0.43	0.39
('/SAT11/mus/marques-silva/design-debugging/divider-problem.dimacs_6.filtered.cnf',)	0.24	0.17	0.1	0.2	0.39	0.4
('/SAT11/mus/marques-silva/design-debugging/fpu_multivec1-problem.dimacs_14.filtered.cnf',)	1.79	1.45	0.66	0.26	2.71	2.72
('/SAT11/mus/marques-silva/design-debugging/fpu2-problem.dimacs_16.filtered.cnf',)	3.96	1.83	1.24	0.51	5.99	6.02
('/SAT11/mus/marques-silva/design-debugging/fpu6-problem.dimacs_21.filtered.cnf',)	0.37	0.25	0.17	0.16	0.68	0.69
('/SAT11/mus/marques-silva/design-debugging/rsdecoder2_blackbox-problem.dimacs_35.filtered.cnf',)	0.01	0.02	0.01	0.03	0.04	0.04
('/SAT11/mus/marques-silva/equivalence-checking/c1908-s.cnf',)	177.05	19.23	60.71	77.68	69.83	145.23
('/SAT11/mus/marques-silva/equivalence-checking/c1908.cnf',)	164.85	30.54	59.2	80.19	57.38	140.92
('/SAT11/mus/marques-silva/equivalence-checking/c2670-s.cnf',)	79.56	8.51	65.11	25.47	29.56	44.11
('/SAT11/mus/marques-silva/equivalence-checking/c2670.cnf',)	114.3	13.74	117.99	33.08	70.63	108.22
('/SAT11/mus/marques-silva/equivalence-checking/c3540-s.cnf',)	46.87	2.72	1.13	1.09	17.08	5.81
('/SAT11/mus/marques-silva/equivalence-checking/c3540.cnf',)	62.24	4.57	2.2	2.34	20.63	9.4
('/SAT11/mus/marques-silva/equivalence-checking/c5315-s.cnf',)	47.75	0.98	20.94	28.17	15.91	34.1
('/SAT11/mus/marques-silva/equivalence-checking/c5315.cnf',)	59.52	1.4	25.61	28.58	14.75	32.3
('/SAT11/mus/marques-silva/hardware-verification/2pipe_2_ooo.cnf',)	297.24	102.81	2.72	44.61	102.54	95.61
('/SAT11/mus/marques-silva/hardware-verification/2pipe.cnf',)	368.19	116.74	9.43	96.59	100.23	82.93
('/SAT11/mus/marques-silva/hardware-verification/dlx2_aa.cnf',)	1124	1158.76	328.65	386.25	540.38	543
('/SAT11/mus/marques-silva/hardware-verification/dlx2_ca.cnf',)	257.58	9.53	30.04	78.2	82.65	51.92
('/SAT11/mus/marques-silva/hardware-verification/elf.rf6.ucl.sat.chaff.4.1.bryant.cnf',)	12100	12100	12100	12100	12100	12100
('/SAT11/mus/marques-silva/hardware-verification/elf.rf7.ucl.sat.chaff.4.1.bryant.cnf',)	925.89	421.65	121.94	219.59	352.21	199.32
('/SAT11/mus/marques-silva/hardware-verification/minor032.cnf',)	57.29	21.35	2.2	5.74	9.23	15.64
('/SAT11/mus/marques-silva/product-configuration/C168_FW_UT_851.cnf',)	3000	300	333.33	300	3000	3000
('/SAT11/mus/marques-silva/product-configuration/C168_FW_UT_852.cnf',)	3000	300	300	300	3000	3000
('/SAT11/mus/marques-silva/product-configuration/C202_FW_SZ_118.cnf',)	1223.81	2570	210.66	254.46	778.79	778.79
('/SAT11/mus/marques-silva/product-configuration/C208_FA_UT_3254.cnf',)	1722.22	1550	234.85	352.27	704.55	738.1
('/SAT11/mus/marques-silva/product-configuration/C208_FA_UT_3255.cnf',)	1722.22	1550	234.85	352.27	704.55	738.1
('/SAT11/mus/marques-silva/product-configuration/C210_FW_SZ_129.cnf',)	1061.82	1769.7	213.14	315.68	648.89	584
('/SAT11/mus/marques-silva/product-configuration/C220_FV_SZ_55.cnf',)	543.64	476.5	5.82	295.03	446.52	137.84
('/SAT11/mus/marques-silva/software-verification/hsat_vc11773.cnf',)	7.95	1.61	1.32	2.28	5.71	5.82
('/SAT11/mus/marques-silva/software-verification/hsat_vc11803.cnf',)	5.79	1.37	1.09	1.79	4.71	4.71
('/SAT11/mus/marques-silva/software-verification/hsat_vc11813.cnf',)	5.4	1.05	0.97	1.59	4.21	4.16
('/SAT11/mus/marques-silva/software-verification/hsat_vc11817.cnf',)	6.77	1.52	1.28	1.96	5.43	5.42
('/SAT11/mus/marques-silva/software-verification/hsat_vc11935.cnf',)	10.24	2.74	1.8	2.77	8.18	8.18
('/SAT11/mus/marques-silva/software-verification/hsat_vc11944.cnf',)	9.35	2.55	1.79	2.8	7.6	7.6
('/SAT11/mus/marques-silva/software-verification/hsat_vc12016.cnf',)	10.93	2.42	2.06	3.38	9.11	9.11
('/SAT11/mus/marques-silva/software-verification/hsat_vc12062.cnf',)	9.65	1.76	1.57	2.76	6.97	6.68
('/SAT11/mus/marques-silva/software-verification/hsat_vc12070.cnf',)	9.11	1.73	1.56	2.83	7.12	7.12
('/SAT11/mus/marques-silva/software-verification/hsat_vc12072.cnf',)	7.6	1.4	1.28	2.04	6.41	5.94
Total Result	118103.01	112021.33	41969.31	47179.69	56370.21	56195.5



==> mcs-unsol.csv <==
Sum - Velocity	Data					
Testcase	aspino	camus_mcs	hclasp	lbx	mcsls-cld	mcsls-els
('/SAT11/mus/marques-silva/abstraction-refinement-intel/edn_20259_10.cnf_0.48000000.unsat.cnf',)	2.45	1.56	0.57	0.34	1.09	0.89
('/SAT11/mus/marques-silva/abstraction-refinement-intel/edn_20259_12.cnf_0.50000000.unsat.cnf',)	1.6	0.44	0.01	0.31	0.66	0.71
('/SAT11/mus/marques-silva/abstraction-refinement-intel/edn_20259_14.cnf_0.55000000.unsat.cnf',)	1.11	0.67	0.01	0.21	0.48	0.57
('/SAT11/mus/marques-silva/abstraction-refinement-intel/edn_20259_4.cnf_0.21000000.unsat.cnf',)	8.27	11.01	0.57	1.7	3.33	1.84
('/SAT11/mus/marques-silva/abstraction-refinement-intel/edn_20259_6.cnf_0.31000000.unsat.cnf',)	4.89	1.41	1.13	1.05	1.89	1.33
('/SAT11/mus/marques-silva/abstraction-refinement-intel/edn_20259_8.cnf_0.39000000.unsat.cnf',)	3.35	1.88	0.57	0.68	1.41	0.77
('/SAT11/mus/marques-silva/abstraction-refinement-intel/edn_20403_10.cnf_0.03000000.unsat.cnf',)	36.06	29.34	8.92	5.39	12.59	9.3
('/SAT11/mus/marques-silva/abstraction-refinement-intel/edn_20403_12.cnf_0.08000000.unsat.cnf',)	17.12	1.33	6.85	3.96	8.02	5.97
('/SAT11/mus/marques-silva/abstraction-refinement-intel/edn_20403_14.cnf_0.10000000.unsat.cnf',)	8.85	1.3	5.3	2.77	6.54	4.42
('/SAT11/mus/marques-silva/abstraction-refinement-intel/edn_20403_16.cnf_0.29000000.unsat.cnf',)	2.36	1.92	4.27	2	4.47	3.51
('/SAT11/mus/marques-silva/abstraction-refinement-intel/edn_20403_23.cnf_14.27000000.unsat.cnf',)	0.01	0.2	0.01	0.85	0.76	1.1
('/SAT11/mus/marques-silva/abstraction-refinement-intel/edn_20403_8.cnf_0.03000000.unsat.cnf',)	56.43	16.36	12.01	7.54	16.44	9.29
('/SAT11/mus/marques-silva/abstraction-refinement-intel/edn_22134_10.cnf_0.47000000.unsat.cnf',)	0.01	0.01	0.57	0.38	0.22	0.28
('/SAT11/mus/marques-silva/abstraction-refinement-intel/edn_22134_12.cnf_0.50000000.unsat.cnf',)	0.01	0.01	0.01	0.31	0.46	0.28
('/SAT11/mus/marques-silva/abstraction-refinement-intel/edn_22134_4.cnf_0.14000000.unsat.cnf',)	8.15	0.01	1.69	1.54	3.19	1.41
('/SAT11/mus/marques-silva/abstraction-refinement-intel/edn_22134_6.cnf_0.31000000.unsat.cnf',)	3.65	0.01	1.13	1.02	1.63	0.42
('/SAT11/mus/marques-silva/abstraction-refinement-intel/edn_22134_8.cnf_0.38000000.unsat.cnf',)	0.01	0.01	0.57	0.56	1.37	0.52
('/SAT11/mus/marques-silva/abstraction-refinement-intel/edn_24095_10.cnf_0.29000000.unsat.cnf',)	0.01	0.01	0.57	0.45	0.66	0.48
('/SAT11/mus/marques-silva/abstraction-refinement-intel/edn_24095_17.cnf_4.40000000.unsat.cnf',)	0.01	0.01	0.01	0.06	0.01	0.01
('/SAT11/mus/marques-silva/abstraction-refinement-intel/edn_24095_19.cnf_2.12000000.unsat.cnf',)	0.01	0.01	0.01	0.04	0.01	0.04
('/SAT11/mus/marques-silva/abstraction-refinement-intel/edn_24095_4.cnf_0.11000000.unsat.cnf',)	8.01	0.01	1.13	1.58	2.75	0.94
('/SAT11/mus/marques-silva/abstraction-refinement-intel/edn_24095_6.cnf_0.17000000.unsat.cnf',)	4.6	0.01	1.13	0.96	1.6	0.61
('/SAT11/mus/marques-silva/abstraction-refinement-intel/edn_24095_8.cnf_0.21000000.unsat.cnf',)	0.47	0.01	0.57	0.71	1.05	0.62
('/SAT11/mus/marques-silva/abstraction-refinement-intel/edn_25208_10.cnf_0.58000000.unsat.cnf',)	1.55	1.69	0.57	0.31	0.7	0.95
('/SAT11/mus/marques-silva/abstraction-refinement-intel/edn_25208_14.cnf_37.38000000.unsat.cnf',)	0.05	0.03	0.01	0.05	0.06	0.12
('/SAT11/mus/marques-silva/abstraction-refinement-intel/edn_25208_2.cnf_0.08000000.unsat.cnf',)	13.88	13.9	1.69	3.42	4.96	4.67
('/SAT11/mus/marques-silva/abstraction-refinement-intel/edn_25208_4.cnf_0.05000000.unsat.cnf',)	9.57	11.7	2.2	2.01	1.21	1.87
('/SAT11/mus/marques-silva/abstraction-refinement-intel/edn_25208_6.cnf_0.20000000.unsat.cnf',)	5.75	2.49	1.13	1.42	1.38	2
('/SAT11/mus/marques-silva/abstraction-refinement-intel/edn_25208_8.cnf_0.30000000.unsat.cnf',)	2.24	2	0.57	0.77	0.77	0.93
('/SAT11/mus/marques-silva/abstraction-refinement-intel/edn_28491_10.cnf_0.46000000.unsat.cnf',)	0.01	0.01	0.57	0.49	0.3	0.23
('/SAT11/mus/marques-silva/abstraction-refinement-intel/edn_28491_12.cnf_0.50000000.unsat.cnf',)	0.01	0.01	0.57	0.3	0.63	0.27
('/SAT11/mus/marques-silva/abstraction-refinement-intel/edn_28491_6.cnf_0.31000000.unsat.cnf',)	0.03	0.01	1.13	0.91	1.73	0.49
('/SAT11/mus/marques-silva/abstraction-refinement-intel/edn_28491_8.cnf_0.39000000.unsat.cnf',)	0.01	0.01	0.57	0.71	1.18	0.44
('/SAT11/mus/marques-silva/abstraction-refinement-intel/edn_2948_10.cnf_0.28000000.unsat.cnf',)	1.19	0.05	0.57	0.67	1.12	0.73
('/SAT11/mus/marques-silva/abstraction-refinement-intel/edn_2948_14.cnf_0.97000000.unsat.cnf',)	0.47	0.39	0.01	0.15	0.36	0.28
('/SAT11/mus/marques-silva/abstraction-refinement-intel/edn_2948_4.cnf_0.07000000.unsat.cnf',)	10.16	13.22	1.13	2.37	4.25	2.48
('/SAT11/mus/marques-silva/abstraction-refinement-intel/edn_2948_6.cnf_0.12000000.unsat.cnf',)	4.8	0.64	1.13	1.19	2.29	1.06
('/SAT11/mus/marques-silva/abstraction-refinement-intel/edn_2948_8.cnf_0.25000000.unsat.cnf',)	2.86	2.63	1.13	0.83	1.6	0.96
('/SAT11/mus/marques-silva/abstraction-refinement-intel/edn_5371_10.cnf_0.46000000.unsat.cnf',)	2.21	0.18	0.57	0.41	0.95	0.74
('/SAT11/mus/marques-silva/abstraction-refinement-intel/edn_5371_12.cnf_0.50000000.unsat.cnf',)	1.34	0.28	0.01	0.35	0.52	0.48
('/SAT11/mus/marques-silva/abstraction-refinement-intel/edn_5371_6.cnf_0.30000000.unsat.cnf',)	4.79	2.61	1.13	1.05	2.27	1.46
('/SAT11/mus/marques-silva/abstraction-refinement-intel/edn_5371_8.cnf_0.39000000.unsat.cnf',)	3.25	1.61	0.57	0.7	1.51	1.2
('/SAT11/mus/marques-silva/abstraction-refinement-intel/edn_9789_10.cnf_0.68000000.unsat.cnf',)	1.98	0.43	1.13	0.5	1.07	0.98
('/SAT11/mus/marques-silva/abstraction-refinement-intel/edn_9789_12.cnf_0.93000000.unsat.cnf',)	0.74	0.66	0.57	0.49	0.52	0.59
('/SAT11/mus/marques-silva/abstraction-refinement-intel/edn_9789_2.cnf_0.07000000.unsat.cnf',)	16.07	18.84	2.72	3.24	10.74	10.7
('/SAT11/mus/marques-silva/abstraction-refinement-intel/edn_9789_21.cnf_46.05000000.unsat.cnf',)	0.01	0.01	0.01	0.01	0.01	0.02
('/SAT11/mus/marques-silva/abstraction-refinement-intel/edn_9789_6.cnf_0.31000000.unsat.cnf',)	6.56	0.21	2.2	1.49	3.1	2.19
('/SAT11/mus/marques-silva/abstraction-refinement-intel/edn_9789_8.cnf_0.51000000.unsat.cnf',)	4.02	0.2	1.13	0.77	1.51	1.27
('/SAT11/mus/marques-silva/atpg/bf1355-123.cnf',)	283.36	10.12	228.33	100.92	108.05	60.62
('/SAT11/mus/marques-silva/atpg/bf1355-124.cnf',)	157.46	10.18	236.03	102.25	145.81	61.78
('/SAT11/mus/marques-silva/atpg/bf1355-127.cnf',)	175.7	10.57	242.22	104.99	81.71	55.26
('/SAT11/mus/marques-silva/atpg/bf1355-128.cnf',)	264.3	9.55	236.38	94.41	105.27	73.5
('/SAT11/mus/marques-silva/atpg/bf1355-151.cnf',)	313.86	13.16	240.08	96.26	49.91	66.22
('/SAT11/mus/marques-silva/atpg/bf1355-152.cnf',)	320.83	13.81	224.76	93.11	54.79	53.36
('/SAT11/mus/marques-silva/atpg/bf1355-159.cnf',)	195.3	14.25	238.29	90.07	44.1	46.64
('/SAT11/mus/marques-silva/atpg/bf1355-160.cnf',)	299.04	13.39	239.18	100.34	54.69	53.36
('/SAT11/mus/marques-silva/atpg/bf1355-227.cnf',)	254.83	8.07	240.53	100.13	69.39	49.81
('/SAT11/mus/marques-silva/atpg/bf1355-228.cnf',)	264.87	8.8	246.26	81.97	72.5	45.76
('/SAT11/mus/marques-silva/atpg/bf1355-239.cnf',)	140.42	8.64	251.28	88.31	36.54	55.75
('/SAT11/mus/marques-silva/atpg/bf1355-240.cnf',)	141.15	8.91	242.68	23.92	41.82	51.64
('/SAT11/mus/marques-silva/atpg/bf1355-359.cnf',)	276.46	10.29	230.68	102.63	74.23	60.09
('/SAT11/mus/marques-silva/atpg/bf1355-360.cnf',)	190.52	8.46	230.7	84.68	104.1	61.42
('/SAT11/mus/marques-silva/atpg/bf1355-445.cnf',)	198.13	15.63	236.99	77.84	84	59.47
('/SAT11/mus/marques-silva/atpg/bf1355-446.cnf',)	299.07	14.42	224.5	97.15	51.13	61.16
('/SAT11/mus/marques-silva/atpg/bf1355-461.cnf',)	309.71	16.39	248.59	94.35	52.49	57.37
('/SAT11/mus/marques-silva/atpg/bf1355-462.cnf',)	146.35	14.2	246.32	103.85	68.99	56.82
('/SAT11/mus/marques-silva/atpg/bf1355-465.cnf',)	203.01	14.93	230.66	95	44.55	61.7
('/SAT11/mus/marques-silva/atpg/bf1355-466.cnf',)	313.01	13.19	240.53	101.57	36.45	62.75
('/SAT11/mus/marques-silva/atpg/bf1355-529.cnf',)	216.4	15.19	262.86	81.66	83.14	52.05
('/SAT11/mus/marques-silva/atpg/bf1355-530.cnf',)	291.68	12.45	240.53	100.1	79.53	48.45
('/SAT11/mus/marques-silva/atpg/bf1355-557.cnf',)	177.57	11.76	228.88	89.57	72.82	71.85
('/SAT11/mus/marques-silva/atpg/bf1355-558.cnf',)	167.11	12.42	211.89	80.25	92.92	79.18
('/SAT11/mus/marques-silva/atpg/bf1355-565.cnf',)	260.16	16	241.45	104.12	45.38	57.56
('/SAT11/mus/marques-silva/atpg/bf1355-566.cnf',)	227.68	14.42	254.85	92.26	96.12	65.35
('/SAT11/mus/marques-silva/atpg/bf1355-597.cnf',)	309.39	14.23	263.32	79.48	53.85	66.1
('/SAT11/mus/marques-silva/atpg/bf1355-598.cnf',)	325.59	14.06	252.14	80.45	58.63	63.84
('/SAT11/mus/marques-silva/atpg/bf1355-621.cnf',)	315.36	12.34	237.87	93.55	51.72	37.98
('/SAT11/mus/marques-silva/atpg/bf1355-622.cnf',)	306.09	11.29	244.98	66.69	68.77	48.02
('/SAT11/mus/marques-silva/atpg/bf1355-653.cnf',)	246.26	9.19	237.38	100.01	31.14	35.32
('/SAT11/mus/marques-silva/atpg/bf1355-654.cnf',)	159.99	7.94	205.93	71	33.31	34.89
('/SAT11/mus/marques-silva/atpg/bf1355-661.cnf',)	164.71	14.42	238.71	44.98	85.57	58.05
('/SAT11/mus/marques-silva/atpg/bf1355-662.cnf',)	187.66	14.18	231	33.65	91.46	72.93
('/SAT11/mus/marques-silva/atpg/bf1355-665.cnf',)	259.68	9.73	237.28	96.43	23.53	45.3
('/SAT11/mus/marques-silva/atpg/bf1355-666.cnf',)	157.26	8.85	190.69	96.63	46.75	26.88
('/SAT11/mus/marques-silva/atpg/bf1355-669.cnf',)	267.39	10.36	247.65	82.51	21.91	82.29
('/SAT11/mus/marques-silva/atpg/bf1355-670.cnf',)	226.94	10.09	231.01	29.19	32.43	32.85
('/SAT11/mus/marques-silva/atpg/bf1355-741.cnf',)	220.8	8.47	223.07	42.02	27.04	43.9
('/SAT11/mus/marques-silva/atpg/bf1355-742.cnf',)	233.04	8.21	233.72	51.02	41.03	40.86
('/SAT11/mus/marques-silva/atpg/ssa2670-127.cnf',)	775.82	132.44	476.55	183.84	186.91	225.8
('/SAT11/mus/marques-silva/atpg/ssa2670-128.cnf',)	713.95	217.55	449.27	206.45	197.97	210.92
('/SAT11/mus/marques-silva/atpg/ssa2670-129.cnf',)	637.45	238.7	498.53	173.13	199.79	227.1
('/SAT11/mus/marques-silva/atpg/ssa2670-130.cnf',)	779.24	233.24	471.24	200.79	196.82	213.05
('/SAT11/mus/marques-silva/atpg/ssa2670-132.cnf',)	867	125.23	485.5	183.96	187.46	222.13
('/SAT11/mus/marques-silva/atpg/ssa2670-133.cnf',)	707.71	264.05	498.6	181.48	192.84	215.84
('/SAT11/mus/marques-silva/bioinfo-satcomp09/q_query_2_L324_coli.cnf',)	0.01	0.01	0.01	0.01	0.01	0.01
('/SAT11/mus/marques-silva/bmc-aerielogic/fifo4_33.cnf',)	2.39	1.6	48.24	24.15	20.38	18.29
('/SAT11/mus/marques-silva/bmc-aerielogic/fifo6_93.cnf',)	0.04	0.02	2.2	5.76	2.57	3
('/SAT11/mus/marques-silva/bmc-aerielogic/w10_40.cnf',)	1.15	0.3	14.07	10.82	5.26	11.49
('/SAT11/mus/marques-silva/bmc-aerielogic/w10_45.shuffled.cnf',)	0.96	0.14	0.01	5.59	1.15	4.73
('/SAT11/mus/marques-silva/bmc-aerielogic/w11_20.cnf',)	300.94	1.07	204.77	84.69	138.92	111.62
('/SAT11/mus/marques-silva/bmc-default/barrel5.cnf',)	38.3	6.13	3.24	124.13	21.66	44.91
('/SAT11/mus/marques-silva/bmc-default/barrel6.cnf',)	7.54	7.53	2.72	60.23	10.82	14.08
('/SAT11/mus/marques-silva/bmc-default/barrel7.cnf',)	11.6	11.61	5.82	28.12	11.26	15.13
('/SAT11/mus/marques-silva/bmc-default/barrel8.cnf',)	16.23	16.65	1.13	1.36	6.15	7.62
('/SAT11/mus/marques-silva/bmc-default/longmult3.cnf',)	625.25	10.36	335.34	140.07	178.94	147.16
('/SAT11/mus/marques-silva/bmc-default/longmult4.cnf',)	329.96	5.36	268.71	111.21	142.12	115.63
('/SAT11/mus/marques-silva/bmc-default/longmult5.cnf',)	196.06	4.82	240.53	81.58	117.7	94.71
('/SAT11/mus/marques-silva/bmc-default/longmult6.cnf',)	146.45	6.14	185.08	44.82	75.02	75.47
('/SAT11/mus/marques-silva/bmc-default/longmult7.cnf',)	60.54	3.54	95.22	4.98	5.57	5.11
('/SAT11/mus/marques-silva/bmc-default/longmult8.cnf',)	6.87	2.38	96.17	0.81	5.92	2.18
('/SAT11/mus/marques-silva/bmc-default/longmult9.cnf',)	0.01	2.44	0.01	0.57	5.76	0.93
('/SAT11/mus/marques-silva/design-debugging/b14_opt_bug2_vec1-gate-0.dimacs.seq.filtered.cnf',)	5.97	0.51	6.84	2.37	5.97	1.61
('/SAT11/mus/marques-silva/design-debugging/b15-bug-fourvec-gate-0.dimacs.seq.filtered.cnf',)	1.45	0.01	1.69	0.4	0.08	0.38
('/SAT11/mus/marques-silva/design-debugging/b15-bug-onevec-gate-0.dimacs.seq.filtered.cnf',)	0.09	0.09	6.33	2.46	0.75	1.14
('/SAT11/mus/marques-silva/design-debugging/c2_DD_s3_f1_e2_v1-bug-fourvec-gate-0.dimacs.seq.filtered.cnf',)	0.45	0.01	2.2	0.95	1.88	0.37
('/SAT11/mus/marques-silva/design-debugging/c2_DD_s3_f1_e2_v1-bug-onevec-gate-0.dimacs.seq.filtered.cnf',)	0.66	0.01	10.98	4.73	10.87	3.53
('/SAT11/mus/marques-silva/design-debugging/c3_DD_s3_f1_e1_v1-bug-fourvec-gate-0.dimacs.seq.filtered.cnf',)	91.49	117.92	28.14	15.91	33.15	16.35
('/SAT11/mus/marques-silva/design-debugging/c3_DD_s3_f1_e1_v1-bug-onevec-gate-0.dimacs.seq.filtered.cnf',)	297.44	11.16	110	62.95	126.72	49.78
('/SAT11/mus/marques-silva/design-debugging/c4_DD_s3_f1_e1_v1-bug-gate-0.dimacs.seq.filtered.cnf',)	3.09	0.4	1.13	0.62	2.57	2.57
('/SAT11/mus/marques-silva/design-debugging/c4_DD_s3_f1_e2_v1-bug-fourvec-gate-0.dimacs.seq.filtered.cnf',)	5.1	7.8	2.2	1.12	2.16	0.53
('/SAT11/mus/marques-silva/design-debugging/c4_DD_s3_f1_e2_v1-bug-onevec-gate-0.dimacs.seq.filtered.cnf',)	2.98	1.58	7.37	3.5	7.98	2.86
('/SAT11/mus/marques-silva/design-debugging/c5_DD_s3_f1_e1_v1-bug-fourvec-gate-0.dimacs.seq.filtered.cnf',)	35.08	23.97	6.84	5.88	11.47	6.3
('/SAT11/mus/marques-silva/design-debugging/c5_DD_s3_f1_e1_v1-bug-gate-0.dimacs.seq.filtered.cnf',)	17.5	0.01	3.24	2.92	5.48	3.63
('/SAT11/mus/marques-silva/design-debugging/c5_DD_s3_f1_e1_v1-bug-onevec-gate-0.dimacs.seq.filtered.cnf',)	128.85	13.51	33.9	21.92	41.2	19.89
('/SAT11/mus/marques-silva/design-debugging/c5_DD_s3_f1_e1_v2-bug-gate-0.dimacs.seq.filtered.cnf',)	17.33	0.01	3.24	2.91	5.85	3.5
('/SAT11/mus/marques-silva/design-debugging/c5315-bug-gate-0.dimacs.seq.filtered.cnf',)	343.94	4.31	447.98	156.17	267.26	101.62
('/SAT11/mus/marques-silva/design-debugging/c6_DD_s3_f1_e1_v1-bug-fourvec-gate-0.dimacs.seq.filtered.cnf',)	17.67	103.04	5.3	3.3	9.89	5.57
('/SAT11/mus/marques-silva/design-debugging/c6_DD_s3_f1_e1_v1-bug-gate-0.dimacs.seq.filtered.cnf',)	9.85	0.01	3.23	1.83	3.98	3.33
('/SAT11/mus/marques-silva/design-debugging/c6_DD_s3_f1_e1_v1-bug-onevec-gate-0.dimacs.seq.filtered.cnf',)	19.73	1.13	21.9	12.9	16.99	4.26
('/SAT11/mus/marques-silva/design-debugging/c6_DD_s3_f1_e2_v1-bug-fourvec-gate-0.dimacs.seq.filtered.cnf',)	17.51	128.81	5.3	2.9	11.97	4.99
('/SAT11/mus/marques-silva/design-debugging/c6288-bug-gate-0.dimacs.seq.filtered.cnf',)	7.2	0.12	291.56	78.45	96.65	49.27
('/SAT11/mus/marques-silva/design-debugging/c7552-bug-gate-0.dimacs.seq.filtered.cnf',)	243.43	9.54	331.24	120.58	229.78	104.87
('/SAT11/mus/marques-silva/design-debugging/divider-debug.dimacs.cnf',)	0.25	0.05	3.24	1.44	3.17	1.46
('/SAT11/mus/marques-silva/design-debugging/divider-problem.dimacs_1.filtered.cnf',)	0.18	0.18	2.72	1.07	0.97	1.51
('/SAT11/mus/marques-silva/design-debugging/divider-problem.dimacs_11.filtered.cnf',)	0.01	0.01	3.24	1.08	0.79	1.03
('/SAT11/mus/marques-silva/design-debugging/divider-problem.dimacs_12.filtered.cnf',)	0.1	0.1	3.24	1.14	0.62	0.75
('/SAT11/mus/marques-silva/design-debugging/divider-problem.dimacs_2.filtered.cnf',)	0.01	0.01	2.72	1.06	2.15	1.87
('/SAT11/mus/marques-silva/design-debugging/divider-problem.dimacs_3.filtered.cnf',)	0.26	0.25	2.72	1.27	2.21	1.92
('/SAT11/mus/marques-silva/design-debugging/divider-problem.dimacs_4.filtered.cnf',)	0.64	0.09	2.72	0.97	0.78	1.2
('/SAT11/mus/marques-silva/design-debugging/divider-problem.dimacs_5.filtered.cnf',)	0.01	0.01	1.69	1.22	0.58	0.84
('/SAT11/mus/marques-silva/design-debugging/divider-problem.dimacs_7.filtered.cnf',)	0.14	0.15	2.72	1.16	1.04	0.69
('/SAT11/mus/marques-silva/design-debugging/divider-problem.dimacs_8.filtered.cnf',)	0.01	0.01	2.72	1.27	0.35	0.65
('/SAT11/mus/marques-silva/design-debugging/divider-problem.dimacs_9.filtered.cnf',)	0.09	0.09	3.24	1.22	1.32	1.22
('/SAT11/mus/marques-silva/design-debugging/dividers_multivec1.dimacs.filtered.cnf',)	15.36	2.51	4.27	2.58	4.02	2.12
('/SAT11/mus/marques-silva/design-debugging/dividers1.dimacs.filtered.cnf',)	13.93	0.18	12.53	6.17	8.98	6.02
('/SAT11/mus/marques-silva/design-debugging/dividers10.dimacs.filtered.cnf',)	0.74	0.09	13.56	6.39	12.13	6.04
('/SAT11/mus/marques-silva/design-debugging/dividers11.dimacs.filtered.cnf',)	0.67	0.02	14.08	6.69	12.87	3.06
('/SAT11/mus/marques-silva/design-debugging/dividers2.dimacs.filtered.cnf',)	13.41	0.27	11.49	6.62	11.69	6.34
('/SAT11/mus/marques-silva/design-debugging/dividers3.dimacs.filtered.cnf',)	8.43	1.52	13.57	6.61	15.93	4.61
('/SAT11/mus/marques-silva/design-debugging/dividers4.dimacs.filtered.cnf',)	22.79	0.52	10.47	5.23	11.31	4.96
('/SAT11/mus/marques-silva/design-debugging/dividers5.dimacs.filtered.cnf',)	0.02	0.02	10.46	6.68	10.55	3.12
('/SAT11/mus/marques-silva/design-debugging/dividers6_hack.dimacs.filtered.cnf',)	5.76	0.02	19.5	6.57	11.97	5.13
('/SAT11/mus/marques-silva/design-debugging/dividers7.dimacs.filtered.cnf',)	4.21	0.11	8.91	4.26	4.79	2.05
('/SAT11/mus/marques-silva/design-debugging/dividers8.dimacs.filtered.cnf',)	1.42	0.02	13.05	7.8	14.38	4.58
('/SAT11/mus/marques-silva/design-debugging/dividers9.dimacs.filtered.cnf',)	1.53	0.02	13.55	6.19	12.41	6.02
('/SAT11/mus/marques-silva/design-debugging/fpu_fsm1-problem.dimacs_15.filtered.cnf',)	3.97	1.84	3.75	1.39	5.41	3.63
('/SAT11/mus/marques-silva/design-debugging/fpu1-problem.dimacs_13.filtered.cnf',)	11.37	0.72	4.78	2.34	7.29	3.99
('/SAT11/mus/marques-silva/design-debugging/fpu3_hack-problem.dimacs_17.filtered.cnf',)	17.92	7.04	6.33	2.88	6.58	3.09
('/SAT11/mus/marques-silva/design-debugging/fpu3-problem.dimacs_18.filtered.cnf',)	15.07	1.31	5.3	2.59	6.57	4.22
('/SAT11/mus/marques-silva/design-debugging/fpu4-problem.dimacs_19.filtered.cnf',)	11.81	2.68	4.78	3.25	6.99	1.65
('/SAT11/mus/marques-silva/design-debugging/fpu5-problem.dimacs_20.filtered.cnf',)	2.75	1.06	1.69	0.88	2.36	1.77
('/SAT11/mus/marques-silva/design-debugging/fpu7_hack-problem.dimacs_23.filtered.cnf',)	5.58	1.27	5.3	3.41	7.83	3.7
('/SAT11/mus/marques-silva/design-debugging/fpu7-problem.dimacs_22.filtered.cnf',)	6.74	0.57	4.78	2.91	6.25	2.51
('/SAT11/mus/marques-silva/design-debugging/fpu8-problem.dimacs_24.filtered.cnf',)	3.1	0.34	3.24	1.7	3.23	2.72
('/SAT11/mus/marques-silva/design-debugging/i2c_master1.dimacs.filtered.cnf',)	0.26	0.27	9.42	3.37	5.92	3.03
('/SAT11/mus/marques-silva/design-debugging/i2c_master2.dimacs.filtered.cnf',)	7.11	4.11	9.95	4.61	5.67	6.28
('/SAT11/mus/marques-silva/design-debugging/i2c-problem.dimacs_25.filtered.cnf',)	0.09	0.01	1.13	0.71	0.01	0.01
('/SAT11/mus/marques-silva/design-debugging/i2c-problem.dimacs_26.filtered.cnf',)	0.01	0.02	1.69	1.06	0.08	0.57
('/SAT11/mus/marques-silva/design-debugging/mem_ctrl-debug.dimacs.cnf',)	13.14	1	3.75	2.89	3.46	2.46
('/SAT11/mus/marques-silva/design-debugging/mem_ctrl-problem.dimacs_27.filtered.cnf',)	0.01	0.01	0.01	0.02	0.01	0.01
('/SAT11/mus/marques-silva/design-debugging/mem_ctrl1.dimacs.filtered.cnf',)	1.4	0.95	0.01	0.18	0.14	0.46
('/SAT11/mus/marques-silva/design-debugging/mem_ctrl2_blackbox_mc_dp-problem.dimacs_28.filtered.cnf',)	0.41	0.36	0.01	0.06	0.38	0.19
('/SAT11/mus/marques-silva/design-debugging/mot_comb1._red-gate-0.dimacs.seq.filtered.cnf',)	812.55	7.88	354.54	187.44	288.04	145.7
('/SAT11/mus/marques-silva/design-debugging/mot_comb2._red-gate-0.dimacs.seq.filtered.cnf',)	506.22	50.72	123.43	109.13	182.15	82.3
('/SAT11/mus/marques-silva/design-debugging/mot_comb3._red-gate-0.dimacs.seq.filtered.cnf',)	256.49	39.63	43.92	54.44	107.37	36.46
('/SAT11/mus/marques-silva/design-debugging/mrisc_mem2wire-problem.dimacs_29.filtered.cnf',)	1.47	0.5	0.57	0.26	0.25	0.28
('/SAT11/mus/marques-silva/design-debugging/mrisc_mem2wire1.dimacs.filtered.cnf',)	8.82	8.96	3.23	1.98	4.11	2.6
('/SAT11/mus/marques-silva/design-debugging/mrisc-debug.dimacs.cnf',)	2.78	0.78	0.57	0.79	0.96	1.21
('/SAT11/mus/marques-silva/design-debugging/rsdecoder_fsm1.dimacs.filtered.cnf',)	0.1	0.01	1.13	0.82	0.28	0.38
('/SAT11/mus/marques-silva/design-debugging/rsdecoder_fsm2.dimacs.filtered.cnf',)	0.19	0.03	2.2	0.64	1.62	1.24
('/SAT11/mus/marques-silva/design-debugging/rsdecoder_multivec1-problem.dimacs_33.filtered.cnf',)	0.27	0.01	0.01	0.01	0.01	0.01
('/SAT11/mus/marques-silva/design-debugging/rsdecoder_multivec1.dimacs.filtered.cnf',)	1.28	0.01	0.01	0.38	0.02	0.01
('/SAT11/mus/marques-silva/design-debugging/rsdecoder-debug.dimacs.cnf',)	0.01	0.18	0.01	0.01	0.03	0.01
('/SAT11/mus/marques-silva/design-debugging/rsdecoder-problem.dimacs_31.filtered.cnf',)	0.01	0.05	0.01	0.17	0.01	0.01
('/SAT11/mus/marques-silva/design-debugging/rsdecoder-problem.dimacs_34.filtered.cnf',)	0.64	0.39	3.24	1.69	2.25	1.68
('/SAT11/mus/marques-silva/design-debugging/rsdecoder-problem.dimacs_36.filtered.cnf',)	0.01	0.01	0.01	0.07	0.01	0.06
('/SAT11/mus/marques-silva/design-debugging/rsdecoder-problem.dimacs_37.filtered.cnf',)	0.01	0.01	0.01	0.07	0.01	0.01
('/SAT11/mus/marques-silva/design-debugging/rsdecoder-problem.dimacs_38.filtered.cnf',)	0.01	0.01	0.01	0.07	0.01	0.01
('/SAT11/mus/marques-silva/design-debugging/rsdecoder-problem.dimacs_39.filtered.cnf',)	0.03	0.11	0.01	0.06	0.01	0.01
('/SAT11/mus/marques-silva/design-debugging/rsdecoder-problem.dimacs_40.filtered.cnf',)	0.28	0.01	0.01	0.01	0.01	0.01
('/SAT11/mus/marques-silva/design-debugging/rsdecoder-problem.dimacs_41.filtered.cnf',)	0.01	0.01	0.01	0.01	0.01	0.01
('/SAT11/mus/marques-silva/design-debugging/rsdecoder1_blackbox_CSEEblock-problem.dimacs_32.filtered.cnf',)	0.01	0.01	2.2	1.14	1.91	1
('/SAT11/mus/marques-silva/design-debugging/rsdecoder1_blackbox_KESblock-problem.dimacs_30.filtered.cnf',)	0.01	0.01	0.01	0.69	0.01	0.17
('/SAT11/mus/marques-silva/design-debugging/rsdecoder1.dimacs.filtered.cnf',)	0.01	0.01	1.69	0.8	0.6	0.45
('/SAT11/mus/marques-silva/design-debugging/rsdecoder2.dimacs.filtered.cnf',)	0.01	0.01	0.01	0.23	0.01	0.01
('/SAT11/mus/marques-silva/design-debugging/rsdecoder3.dimacs.filtered.cnf',)	0.58	0.14	1.13	0.94	0.01	0.01
('/SAT11/mus/marques-silva/design-debugging/rsdecoder4.dimacs.filtered.cnf',)	0.01	0.01	2.72	0.69	0.03	0.14
('/SAT11/mus/marques-silva/design-debugging/rsdecoder5.dimacs.filtered.cnf',)	0.01	0.01	0.01	0.85	0.05	0.15
('/SAT11/mus/marques-silva/design-debugging/rsdecoder6.dimacs.filtered.cnf',)	0.01	0.01	0.01	0.86	0.95	0.61
('/SAT11/mus/marques-silva/design-debugging/s15850-bug-fourvec-gate-0.dimacs.seq.filtered.cnf',)	44.42	213.37	10.98	7.29	24.79	24.82
('/SAT11/mus/marques-silva/design-debugging/s15850-bug-onevec-gate-0.dimacs.seq.filtered.cnf',)	178	464.24	34.82	29.42	56.09	43.43
('/SAT11/mus/marques-silva/design-debugging/s38584-bug-onevec-gate-0.dimacs.seq.filtered.cnf',)	6.3	2.82	2.72	1.4	3.21	0.96
('/SAT11/mus/marques-silva/design-debugging/SM_AS_TOP_buggy1.dimacs.filtered.cnf',)	0.01	0.01	3.75	2.33	3.35	0.17
('/SAT11/mus/marques-silva/design-debugging/SM_MAIN_MEM_buggy1.dimacs.filtered.cnf',)	0.01	0.01	0.57	0.35	0.76	0.05
('/SAT11/mus/marques-silva/design-debugging/SM_RX_TOP.dimacs.filtered.cnf',)	2.45	0.01	1.69	1.6	2.4	1.25
('/SAT11/mus/marques-silva/design-debugging/spi-debug.dimacs.cnf',)	0.67	0.24	0.57	0.44	0.86	0.47
('/SAT11/mus/marques-silva/design-debugging/spi-problem.dimacs_42.filtered.cnf',)	0.02	0.01	0.57	0.22	0.01	0.24
('/SAT11/mus/marques-silva/design-debugging/spi2.dimacs.filtered.cnf',)	0.01	0.01	4.79	2.32	1.81	1.55
('/SAT11/mus/marques-silva/design-debugging/sudoku-debug.dimacs.cnf',)	2.64	0.9	1.13	0.91	1.61	1.31
('/SAT11/mus/marques-silva/design-debugging/vga-debug.dimacs.cnf',)	10.91	12.86	2.72	2.5	4.9	3.03
('/SAT11/mus/marques-silva/design-debugging/wb_4m8s-problem.dimacs_47.filtered.cnf',)	0.01	0.01	0.01	0.07	0.01	0.01
('/SAT11/mus/marques-silva/design-debugging/wb_4m8s-problem.dimacs_48.filtered.cnf',)	0.29	0.42	0.01	0.13	0.34	0.15
('/SAT11/mus/marques-silva/design-debugging/wb_4m8s-problem.dimacs_49.filtered.cnf',)	0.01	0.01	0.01	0.02	0.01	0.01
('/SAT11/mus/marques-silva/design-debugging/wb_4m8s1.dimacs.filtered.cnf',)	0.01	0.01	0.57	0.61	0.25	0.16
('/SAT11/mus/marques-silva/design-debugging/wb_4m8s3.dimacs.filtered.cnf',)	4.3	0.01	0.57	0.71	1.64	0.25
('/SAT11/mus/marques-silva/design-debugging/wb_4m8s4.dimacs.filtered.cnf',)	0.01	0.01	1.13	0.59	1.41	0.05
('/SAT11/mus/marques-silva/design-debugging/wb_conmax1.dimacs.filtered.cnf',)	4.67	0.01	1.69	0.79	2.7	0.14
('/SAT11/mus/marques-silva/design-debugging/wb_conmax3.dimacs.filtered.cnf',)	3.3	0.01	1.69	0.96	2.61	0.45
('/SAT11/mus/marques-silva/design-debugging/wb-debug.dimacs.cnf',)	12.08	0.01	2.72	2.54	4.75	0.93
('/SAT11/mus/marques-silva/design-debugging/wb-problem.dimacs_45.filtered.cnf',)	9.98	0.01	2.2	1.91	3.74	2.03
('/SAT11/mus/marques-silva/design-debugging/wb-problem.dimacs_46.filtered.cnf',)	6	12.04	3.24	1.97	6.27	6.25
('/SAT11/mus/marques-silva/design-debugging/wb1.dimacs.filtered.cnf',)	50.5	0.01	18.55	10.18	19.34	8.72
('/SAT11/mus/marques-silva/design-debugging/wb2.dimacs.filtered.cnf',)	41.6	0.01	18.55	10.55	19.53	3.89
('/SAT11/mus/marques-silva/equivalence-checking/c7552-s.cnf',)	10.72	1	10.98	13.24	14.04	21.72
('/SAT11/mus/marques-silva/equivalence-checking/c7552.cnf',)	8.61	0.89	8.4	8.45	14.27	21.36
('/SAT11/mus/marques-silva/fpga-routing/9symml_gr_2pin_w5.shuffled.cnf',)	0.01	0.01	61.67	31.52	15.21	14.63
('/SAT11/mus/marques-silva/fpga-routing/9symml_gr_rcs_w5.shuffled.cnf',)	0.14	0.01	111.09	72.88	10.68	8.69
('/SAT11/mus/marques-silva/fpga-routing/alu2_gr_rcs_w7.shuffled.cnf',)	0.01	0.01	0.01	20.13	0.01	0.01
('/SAT11/mus/marques-silva/fpga-routing/apex7_gr_2pin_w4.shuffled.cnf',)	40.98	0.28	183.12	95.15	83.56	24.18
('/SAT11/mus/marques-silva/fpga-routing/c499_gr_2pin_w5.shuffled.cnf',)	0.01	0.01	93.85	48.44	0.84	4.18
('/SAT11/mus/marques-silva/fpga-routing/c499_gr_rcs_w5.shuffled.cnf',)	0.01	0.01	158.84	84.33	6.08	9.09
('/SAT11/mus/marques-silva/fpga-routing/c880_gr_rcs_w5.shuffled.cnf',)	0.01	0.01	58.34	36.51	0.81	2.72
('/SAT11/mus/marques-silva/fpga-routing/c880_gr_rcs_w6.shuffled.cnf',)	0.01	0.01	0.01	0.01	0.01	0.01
('/SAT11/mus/marques-silva/fpga-routing/example2_gr_2pin_w5.shuffled.cnf',)	0.01	0.01	49.72	27.54	1.62	7.04
('/SAT11/mus/marques-silva/fpga-routing/example2_gr_rcs_w5.shuffled.cnf',)	0.01	0.01	104.42	70.52	62.46	3.57
('/SAT11/mus/marques-silva/fpga-routing/term1_gr_2pin_w3.shuffled.cnf',)	799.64	0.01	602.3	176.35	189.45	49.38
('/SAT11/mus/marques-silva/fpga-routing/term1_gr_rcs_w3.shuffled.cnf',)	788.09	0.01	738.23	237.66	250.52	118.2
('/SAT11/mus/marques-silva/fpga-routing/too_large_gr_rcs_w5.shuffled.cnf',)	0.01	0.01	76.08	47.74	1.07	3.06
('/SAT11/mus/marques-silva/fpga-routing/too_large_gr_rcs_w6.shuffled.cnf',)	0.01	0.01	0.01	0.01	0.01	0.01
('/SAT11/mus/marques-silva/fpga-routing/vda_gr_rcs_w7.shuffled.cnf',)	0.01	0.01	0.01	0.01	0.01	0.01
('/SAT11/mus/marques-silva/hardware-verification/2pipe_1_ooo.cnf',)	76.69	11.44	58.34	128.34	108.08	69.32
('/SAT11/mus/marques-silva/hardware-verification/3pipe_1_ooo.cnf',)	69.84	30.59	31.47	4.73	12.59	8.68
('/SAT11/mus/marques-silva/hardware-verification/3pipe_2_ooo.cnf',)	42.5	9.15	39.66	5.12	7.64	5.74
('/SAT11/mus/marques-silva/hardware-verification/3pipe_3_ooo.cnf',)	24.45	10.07	1.69	4.45	6.49	5.54
('/SAT11/mus/marques-silva/hardware-verification/3pipe.cnf',)	52.89	4.28	0.57	5.42	17.81	9.39
('/SAT11/mus/marques-silva/hardware-verification/4pipe_1_ooo.cnf',)	13.4	1.7	0.01	3.13	4.3	3.04
('/SAT11/mus/marques-silva/hardware-verification/4pipe_2_ooo.cnf',)	10.91	1.35	0.01	2.99	3.18	2.92
('/SAT11/mus/marques-silva/hardware-verification/4pipe_3_ooo.cnf',)	13.2	1.01	0.01	2.76	5.13	3.5
('/SAT11/mus/marques-silva/hardware-verification/4pipe_4_ooo.cnf',)	13.03	1.31	0.57	2.1	2.75	2.88
('/SAT11/mus/marques-silva/hardware-verification/4pipe.cnf',)	16.44	0.48	0.01	0.05	0.3	0.05
('/SAT11/mus/marques-silva/hardware-verification/5pipe_5_ooo.cnf',)	1.28	0.56	0.01	0.02	1.9	1.08
('/SAT11/mus/marques-silva/hardware-verification/c10bidw_s.cnf',)	0.61	0.14	0.01	0.74	1.77	2.19
('/SAT11/mus/marques-silva/hardware-verification/c10nidw_s.cnf',)	0.06	0.09	0.01	0.25	1.01	0.97
('/SAT11/mus/marques-silva/hardware-verification/c6bidw_s.cnf',)	2.5	1.29	2.72	1.7	4.49	5.66
('/SAT11/mus/marques-silva/hardware-verification/c6id_s.cnf',)	7.55	2.4	4.78	2.45	7.06	7.72
('/SAT11/mus/marques-silva/hardware-verification/c6idw_s.cnf',)	7.56	0.75	4.27	2.2	6.29	7.36
('/SAT11/mus/marques-silva/hardware-verification/c6n_s.cnf',)	206.16	9.45	207.9	79.93	183.81	117.29
('/SAT11/mus/marques-silva/hardware-verification/c6nidw_s.cnf',)	1.16	0.61	1.69	1.09	3.32	3.46
('/SAT11/mus/marques-silva/hardware-verification/c7b_s.cnf',)	63.95	5.53	142.11	64.58	160.87	73.89
('/SAT11/mus/marques-silva/hardware-verification/c7bidw_s.cnf',)	0.66	0.72	2.2	1.09	3.33	4.42
('/SAT11/mus/marques-silva/hardware-verification/c7idw_s.cnf',)	8.52	2.2	3.24	1.52	5.04	6.72
('/SAT11/mus/marques-silva/hardware-verification/c7n_s.cnf',)	56.01	5.34	160.77	72.3	192.27	80.47
('/SAT11/mus/marques-silva/hardware-verification/c7nidw_s.cnf',)	0.58	0.89	2.2	1.16	2.86	4.24
('/SAT11/mus/marques-silva/hardware-verification/c8bidw_s.cnf',)	0.95	0.46	1.69	0.99	2.27	3.27
('/SAT11/mus/marques-silva/hardware-verification/c8idw_s.cnf',)	7.07	0.48	2.2	1.15	4.08	4.61
('/SAT11/mus/marques-silva/hardware-verification/c8n_s.cnf',)	58.66	5.82	128.23	52.71	122.97	71.6
('/SAT11/mus/marques-silva/hardware-verification/c8nidw_s.cnf',)	0.29	0.29	1.13	0.87	1.91	2.2
('/SAT11/mus/marques-silva/hardware-verification/c9b_s.cnf',)	43.08	4.93	106.16	38.4	77.1	59.13
('/SAT11/mus/marques-silva/hardware-verification/c9bidw_s.cnf',)	0.04	0.21	0.01	0.61	1.54	2.47
('/SAT11/mus/marques-silva/hardware-verification/c9idw_s.cnf',)	6.44	0.31	1.69	1.16	3.93	5.35
('/SAT11/mus/marques-silva/hardware-verification/c9n_s.cnf',)	52.54	5.11	96.25	47.33	96.75	56.61
('/SAT11/mus/marques-silva/hardware-verification/c9nidw_s.cnf',)	0.01	0.11	0.01	0.34	0.95	1.86
('/SAT11/mus/marques-silva/hardware-verification/countbitssrl016.cnf',)	1.89	1.45	0.01	1.08	7.42	1.61
('/SAT11/mus/marques-silva/hardware-verification/dlx1c.rwmem.ucl.sat.chaff.4.1.bryant.cnf',)	24.12	3.96	24.3	8.74	8.07	15.97
('/SAT11/mus/marques-silva/hardware-verification/dlx1c.rwmem1.ucl.sat.chaff.4.1.bryant.cnf',)	41.32	4.44	25.75	15.6	8.46	11.92
('/SAT11/mus/marques-silva/hardware-verification/dlx1c.ucl.sat.chaff.4.1.bryant.cnf',)	29.56	3.03	30.06	17.7	21.5	20.92
('/SAT11/mus/marques-silva/hardware-verification/dlx2_cc.cnf',)	168.45	7.47	15.61	46.16	51.25	45.18
('/SAT11/mus/marques-silva/hardware-verification/elf.rf8.ucl.sat.chaff.4.1.bryant.cnf',)	74.74	13.09	41.11	23.48	37.87	27.82
('/SAT11/mus/marques-silva/hardware-verification/f6.cnf',)	5.11	1.48	0.01	4.11	3.63	4.75
('/SAT11/mus/marques-silva/hardware-verification/f6b.cnf',)	4.9	1.02	9.44	3.01	4.08	5.03
('/SAT11/mus/marques-silva/hardware-verification/f6n.cnf',)	4.94	0.64	7.88	2.15	3.26	4.94
('/SAT11/mus/marques-silva/hardware-verification/f7.cnf',)	0.41	0.04	0.01	0.84	1.81	2.21
('/SAT11/mus/marques-silva/hardware-verification/f7b.cnf',)	0.1	0.07	2.2	0.98	2.07	2.52
('/SAT11/mus/marques-silva/hardware-verification/f7n.cnf',)	0.14	0.09	0.01	1.07	2.36	2.19
('/SAT11/mus/marques-silva/hardware-verification/g6b.cnf',)	27.62	1.95	9.95	3.55	9.51	11.29
('/SAT11/mus/marques-silva/hardware-verification/g6bid.cnf',)	1.29	0.33	1.69	2.51	3.89	6.1
('/SAT11/mus/marques-silva/hardware-verification/g6n.cnf',)	13.79	2.41	23.33	3.67	11	12.22
('/SAT11/mus/marques-silva/hardware-verification/g6ni.cnf',)	7.82	0.6	18.06	1.59	5.04	6.21
('/SAT11/mus/marques-silva/hardware-verification/g6nid.cnf',)	4.94	0.28	0.57	2.55	4.33	4.67
('/SAT11/mus/marques-silva/hardware-verification/g7b.cnf',)	5.5	0.54	0.01	1.67	5.55	4.91
('/SAT11/mus/marques-silva/hardware-verification/g7n.cnf',)	9.42	0.48	0.01	0.97	7.6	7.58
('/SAT11/mus/marques-silva/hardware-verification/g8b.cnf',)	0.62	0.21	2.2	1.76	3.69	4.18
('/SAT11/mus/marques-silva/hardware-verification/g9b.cnf',)	0.52	0.01	0.01	0.59	2.68	2.87
('/SAT11/mus/marques-silva/hardware-verification/ooo.rf6.ucl.sat.chaff.4.1.bryant.cnf',)	162.18	7.3	191.37	75.74	101.5	88.37
('/SAT11/mus/marques-silva/hardware-verification/ooo.rf7.ucl.sat.chaff.4.1.bryant.cnf',)	23.48	4.07	77.55	19.36	20.12	27.93
('/SAT11/mus/marques-silva/hardware-verification/ooo.rf8.ucl.sat.chaff.4.1.bryant.cnf',)	8.69	5.28	41.07	6	3.98	5.74
('/SAT11/mus/marques-silva/hardware-verification/ooo.tag10.ucl.sat.chaff.4.1.bryant.cnf',)	19.99	5.53	1.13	8.4	19.56	20.25
('/SAT11/mus/marques-silva/hardware-verification/ooo.tag12.ucl.sat.chaff.4.1.bryant.cnf',)	9.89	4.12	2.2	3.24	4.61	6.88
('/SAT11/mus/marques-silva/hardware-verification/ooo.tag8.ucl.sat.chaff.4.1.bryant.cnf',)	88.31	15.19	31.98	40.21	109.37	68.15
('/SAT11/mus/marques-silva/product-configuration/C168_FW_SZ_107.cnf',)	186.93	86.92	221.62	187.1	233.68	77.95
('/SAT11/mus/marques-silva/product-configuration/C168_FW_UT_2469.cnf',)	611.89	122.05	222.65	182.91	293.67	83.43
('/SAT11/mus/marques-silva/product-configuration/C202_FS_SZ_84.cnf',)	103.44	32.59	113.98	182.01	253.53	69.79
('/SAT11/mus/marques-silva/product-configuration/C202_FW_SZ_100.cnf',)	157.44	47.26	155.49	171.92	242.63	50.34
('/SAT11/mus/marques-silva/product-configuration/C202_FW_SZ_103.cnf',)	83.31	11.03	163.63	152.74	216.19	52.61
('/SAT11/mus/marques-silva/product-configuration/C202_FW_SZ_61.cnf',)	100.04	9.96	194.46	167.99	237.32	53.76
('/SAT11/mus/marques-silva/product-configuration/C202_FW_SZ_77.cnf',)	121.89	35.02	199.42	167.5	251.14	53.34
('/SAT11/mus/marques-silva/product-configuration/C202_FW_SZ_87.cnf',)	112.92	33.72	179.53	155.49	195.1	65.66
('/SAT11/mus/marques-silva/product-configuration/C202_FW_SZ_96.cnf',)	106.53	41.78	185.83	158.04	224.95	65.13
('/SAT11/mus/marques-silva/product-configuration/C202_FW_UT_2814.cnf',)	128.8	48.65	148.78	141.77	204.27	50.56
('/SAT11/mus/marques-silva/product-configuration/C202_FW_UT_2815.cnf',)	128.82	48.65	148.8	141.84	204.22	50.45
('/SAT11/mus/marques-silva/product-configuration/C210_FW_SZ_90.cnf',)	119.36	52.57	102.93	169.22	225.67	64.24
('/SAT11/mus/marques-silva/product-configuration/C210_FW_SZ_91.cnf',)	117.81	21.48	199.69	173.22	214.97	72.66
('/SAT11/mus/marques-silva/product-configuration/C210_FW_UT_8630.cnf',)	90.22	12.02	171.25	158.44	205.99	43.69
('/SAT11/mus/marques-silva/product-configuration/C210_FW_UT_8634.cnf',)	107.28	16.44	173.94	155.93	238.33	54.16
('/SAT11/mus/marques-silva/product-configuration/C220_FV_SZ_39.cnf',)	447.21	103.08	304.03	201.51	279.97	78.47
('/SAT11/mus/marques-silva/software-verification/bin_libsmbsharemodes_vc4083.cnf',)	3.48	0.07	23.35	0.42	3.81	0.05
('/SAT11/mus/marques-silva/software-verification/cvs_vc81760.cnf',)	2.03	0.04	0.01	0.02	0.74	0.22
('/SAT11/mus/marques-silva/software-verification/dspam_dump_vc1080.cnf',)	0.01	0.01	0.01	0.01	0.01	0.01
('/SAT11/mus/marques-silva/software-verification/dspam_dump_vc1081.cnf',)	0.01	0.01	2.2	0.01	0.75	0.06
('/SAT11/mus/marques-silva/software-verification/dspam_dump_vc1093.cnf',)	8.93	0.01	0.01	0.01	4.71	6.08
('/SAT11/mus/marques-silva/software-verification/dspam_dump_vc1103.cnf',)	1.42	0.01	0.01	0.01	1.08	1.2
('/SAT11/mus/marques-silva/software-verification/dspam_dump_vc1104.cnf',)	0.08	0.01	0.01	0.01	1.63	1.63
('/SAT11/mus/marques-silva/software-verification/dspam_dump_vc949.cnf',)	7.61	0.01	0.01	0.01	0.21	0.01
('/SAT11/mus/marques-silva/software-verification/dspam_dump_vc950.cnf',)	0.87	0.01	0.01	0.01	0.01	0.01
('/SAT11/mus/marques-silva/software-verification/dspam_dump_vc962.cnf',)	9.97	0.01	0.01	0.01	3.82	1.63
('/SAT11/mus/marques-silva/software-verification/dspam_dump_vc972.cnf',)	2.72	0.01	0.01	0.01	1.64	2.15
('/SAT11/mus/marques-silva/software-verification/dspam_dump_vc973.cnf',)	3.77	0.01	0.01	0.01	1.94	1.57
('/SAT11/mus/marques-silva/software-verification/itox_vc1216.cnf',)	12.34	0.08	3.75	2.09	4.1	4.1
('/SAT11/mus/marques-silva/software-verification/itox_vc965.cnf',)	17.24	0.28	4.27	2.15	8.13	5.33
('/SAT11/mus/marques-silva/software-verification/itox_vc979.cnf',)	14.5	0.22	4.79	3.11	5.4	4.86
('/SAT11/mus/marques-silva/software-verification/xinetd_vc56687.cnf',)	18.09	1.85	5.81	3.34	6.49	5.97
('/SAT11/mus/marques-silva/software-verification/xinetd_vc56703.cnf',)	19.21	1.86	7.36	3.75	8.19	6.64
(empty)						
Total Result	25475.3799999999	4109.72000000002	22906.5699999999	10816.17	12345.84	7527.81000000001



==> mcs.cactus.csv <==
#	aspino (time)	camus_mcs (time)	hclasp (time)	lbx (time)	mcsls-els	mcsls-cld	bvs
1	0	0	0	0	0	0	0
2	0	0	0	0	0	0	0
3	0	0	0	0	0	0	0
4	0	0	0.09	0.1	0	0	0
5	0	0.1	0.1	0.1	0	0	0
6	0	0.1	0.22	0.1	0.1	0.11	0
7	0.09	0.1	0.66	0.44	0.21	0.22	0.09
8	0.09	0.1	0.66	0.44	0.21	0.22	0.09
9	0.21	0.1	1.22	1.01	0.33	0.33	0.1
10	0.54	0.33	2.74	1.42	0.56	0.57	0.33
11	0.55	0.33	3.4	1.43	0.9	0.9	0.33
12	1	0.87	3.42	1.85	1	0.91	0.56
13	1	0.97	3.88	2.49	1	1.23	0.87
14	1.19	1.21	4.74	2.91	1.45	1.46	0.9
15	1.2	1.63	4.92	3.36	2.07	2.08	0.97
16	1.63	1.64	5.86	5.07	2.53	2.33	1
17	1.64	1.87	5.98	5.07	2.54	2.52	1.45
18	1.65	2.06	9.64	7.3	2.7	2.55	1.63
19	2.27	2.26	9.65	9.88	2.74	2.91	1.63
20	2.68	2.49	18.54	11.41	3.82	3.84	1.65
21	3.33	4	20.32	12.43	4.61	4.87	2.26
22	4.2	5.79	24.37	12.49	4.64	5.04	2.33
23	4.2	5.79	27.93	13.47	5.76	5.25	2.53
24	5.77	6.78	52.42	14.49	5.88	5.9	3.82
25	5.81	8.34	55.43	30.78	6.83	8.39	5.77
26	7.3	9.87	74.7	34.98	25.23	8.9	5.88
27	7.31	11.05	80.92	35.86	28.83	19.19	7.3
28	8.94	12.59	82.95	45.1	29.87	20.64	7.31
29	14.51	16.03	103.3	49.07	33.83	25.24	9.87
30	16.53	16.09	122.29	61.24	33.91	35.98	14.51
31	16.54	20.65	159.13	62.39	34.82	36.02	16.09
32	27.75	26.72	182.66	63.25	34.85	40.09	16.53
33	27.76	30.78	183.74	73.39	36	42.06	20.65
34	29.79	35.29	209.39	73.42	40.11	43.15	25.23
35	30	41.95	210.4	85.51	43.13	46.2	27.75
36	32.02	46.54	248.71	96.68	45.11	47.23	27.76
37	34.08	87.55	255.8	96.96	46.18	51.31	29.79
38	34.85	103.83	257.72	105.82	49.25	57.11	30
39	35.08	119.5	300.42	116.3	55.35	57.41	30.78
40	36.11	128.64	338.48	117.3	56.39	60.45	32.02
41	41.27	134.56	550.7	118.34	57.15	69.68	34.08
42	43.3	135.68	561.12	119.36	59.34	70.36	35.08
43	48.1	144.7	NaN	143.85	60.47	72.53	35.29
44	48.42	160.82	NaN	144.39	67.46	77.86	36.11
45	54.11	183.91	NaN	161.13	69.66	80.69	41.27
46	56.61	186.67	NaN	167.24	78.87	85.58	43.3
47	60.71	190.71	NaN	172.9	99.96	87.57	48.42
48	64.26	203.12	NaN	183.58	118.94	101.98	52.42
49	83.54	216.43	NaN	186.99	123.25	135.58	56.61
50	84.54	235.68	NaN	206	143.69	164.97	60.71
51	90.67	239.88	NaN	264.11	152.49	211.04	64.26
52	93.46	255.48	NaN	399.9	247.24	227.53	83.54
53	111.09	298.01	NaN	464.84	288.34	247.35	84.54
54	122.96	301.58	NaN	493.48	344.88	281.21	93.46
55	147.51	311.49	NaN	501.56	406.8	350.68	103.83
56	156.82	450.14	NaN	505.48	414.28	444.95	111.09
57	177.82	NaN	NaN	NaN	436.61	491.18	134.56
58	200.36	NaN	NaN	NaN	502.76	549.66	147.51
59	236.96	NaN	NaN	NaN	569.36	NaN	183.91
60	295.9	NaN	NaN	NaN	575.35	NaN	200.36
61	297.77	NaN	NaN	NaN	NaN	NaN	236.96
62	319.94	NaN	NaN	NaN	NaN	NaN	295.9
63	502.93	NaN	NaN	NaN	NaN	NaN	319.94

